Trace models of concurrent valuation algebras

This paper introduces Concurrent Valuation Algebras (CVAs), a novel extension of ordered valuation algebras (OVAs). CVAs include two combine operators representing parallel and sequential products, adhering to a weak exchange law. This development offers theoretical and practical benefits for the specification and modelling of concurrent and distributed systems. As a presheaf on a space of domains, CVAs enable localised specifications, supporting modularity, compositionality, and the ability to represent large and complex systems. Furthermore, CVAs align with lattice-based refinement reasoning and are compatible with established methodologies such as Hoare and Rely-Guarantee logics. The flexibility of CVAs is explored through three trace models, illustrating distinct paradigms of concurrent/distributed computing, interrelated by morphisms. The paper also highlights the potential to incorporate a powerful local computation framework from valuation algebras for model checking in concurrent and distributed systems. The foundational results presented have been verified with the proof assistant Isabelle/HOL.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug 
                                  reported by Alexander Malkis, TUM



==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package 
for Springer's Lecture Notes in Computer Science (LNCS) and 
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> review.txt <==
Dear Nasos Evangelou-Oost,

Congratulations! We are happy to inform you that your paper

Paper ID: 24
Title: Trace models of concurrent valuation algebras
Authors: Nasos Evangelou-Oost, Callum Bannister, Larissa Meinicke, Ian J. Hayes

has been accepted for presentation at ICFEM’23. This year, we have received 34 submissions, which went through a thorough review process with at least three reviewers per paper. Following an online discussion, the program committee decided to accept 13 papers.

All reviews for your paper are included below. Please note that there is at least one reviewer who pointed out a major issue in your paper. Please consider addressing this particular reviewer’s comments as well as all the other reviews very carefully when preparing the camera-ready version of your paper.

The camera-ready version is due on *August 20, 2023* and it should not exceed 16 pages (including references) in LNCS format. A follow-up email about camera-ready instructions will be sent from the Springer publisher.

ICFEM’23 will take place physically in Brisbane, Australia on November 21-24, 2023. All accepted papers must be accompanied by at least one regular registration, who shall present the paper in person. The early registration deadline is *September 15, 2023*.

For other details about the conference, including workshops and other tracks, please see the conference website at https://formal-analysis.com/icfem/2023/.

We look forward to seeing the final version of your paper, and your presentation at ICFEM’23!

Congratulations!

Yours Sincerely,

Sofiene Tahar and Yi Li
ICFEM'23 PC Co-Chairs

SUBMISSION: 24
TITLE: Trace models of concurrent valuation algebras


----------------------- REVIEW 1 ---------------------
SUBMISSION: 24
TITLE: Trace models of concurrent valuation algebras
AUTHORS: Nasos Evangelou-Oost, Callum Bannister, Larissa Meinicke and Ian J. Hayes

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
The submission presents three trace models (action, state, and
relative state) by extending ordered valuation algebras. After the
introduction, ordered and concurrent valuation algebras are defined in
Section 2. Section 3 defines tuple systems to formulate traces. Action
trace models are defined in Section 4. State and relative state trace
models are defined in Section 5 and 6 respectively. An application of
valuation algebras is briefly mentioned in Section 7. Section 8
concludes the presentation.

The presentation relies heavily on the language of category theory.
Unfortunately, many constructions still employ set theory. Generality
of category theory thus does not apply. Moreover, many definitions are
lacking motivations. They can be difficult to understand. One wonders
if key ideas could be presented more clearly without jargon from
category theory. It would be understood and verified by wider audience.

I am afraid the submission could not be understood by most audience in
ICFEM. There are perhaps better venues for the authors to share their
insightful models of concurrency.

minor issues:

o line 2, pp 5. \leq --> \leq_A // ADDRESSED 31-Jul-2023

o Corollary 3, pp 5. What is \cal{A}? // ADDRESSED 31-Jul-2023
Why is each poset \Phi_A complete? // A: BY ASSUMPTION 31-Jul-2023

o Proposition 1, pp 6. Why is \epsilon_A <= \epsilon_A \epsilon_A and
\delta_A; \delta_A <= \delta_A? // A: BY ASSUMPTION 31-Jul-2023

o Section 2.1, pp 6-7. It is good to see the concurrency rule holds in
CVA. But there are many other Hoare logic rules. Do they hold as well?
Specifically, what is the interpretation of, say, if-then-else in CVA
(or OVA).
// A: PARTIALLY ADDRESSED 31-Jul-2023
// IT SEEMS WE NEED MORE STRUCTURE TO DEFINE 1. IF-ELSE AND 2. ASSIGNMENT IN THE ABSTRACT CONSTRUCT, E.G. ASSUMING THE Phi_A ARE BOOLEAN ALGEBRAS. FOR LOOPS WE JUST NEED COMPLETENESS OF THESE SO THAT FIXPOINTS EXIST.

o line 4, Section 3.1, pp 8. It is confusing to use \otimes for an
arbitrary associative operator. Please use, say, \odot.
// A: ADDRESSED 31-Jul-2023

o line 3, Lemma 2, pp 9. \epsilon_A is also confusing here.
// A: ADDRESSED 31-Jul-2023


----------------------- REVIEW 2 ---------------------
SUBMISSION: 24
TITLE: Trace models of concurrent valuation algebras
AUTHORS: Nasos Evangelou-Oost, Callum Bannister, Larissa Meinicke and Ian J. Hayes

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
"Trace models of concurrent valuation algebras" introduces an algebraic structure called Concurrent Valuation Algebras (CVA), comprising of a pair of Order Valuation Algebras (OVA) on a poset-valued presheaf from a topological space, with axioms relating the structures. One OVA is intended to capture sequential composition and the other parallel composition. The motivation of the work is to adapt techniques from other notions of valuation algebras [12,5] to formal methods in the concurrent setting, but this paper is abstract in nature with such applications left to future work. Three 'trace models' are defined as examples of CVAs; all arise from 'tuple systems' (set-valued presheaves obeying certain axioms) and some notion of list functor. They are intended to capture traces of actions, states, and states without vacuous transitions. A partial formalisation in Isabelle/HOL is mentioned but not discussed.

I recommend acceptance for this paper. It is quite abstract, which might be a challenge in terms of designing a talk appropriate for the ICFEM audience as a whole, but with care I think this should be manageable. The formal methods applications are left to future work but are plausible and so this paper should be cited in the future (at least by the authors, but one hopes, if the formal methods work comes off, by others also!). The mathematical development is not highly innovative but appears to be careful and, as far as I can tell, sound. The standard of writing is high.

Detailed comments

p1: This may be a matter of taste, but I do not find the phrase "domains of discourse" very enlightening. A slightly more detailed example on page 3 of a topological space involving memory locations might be more helpful in making the paper slightly less abstract and hence approachable by the ICFEM audience.
// ADDRESSED 31-Jul-2023

p3, Definition 1: can this be cited? It does not appear to be in [13], which is mentioned above as the standard reference for category theory that is relied on.
// ADDRESSED 31-Jul-2023

p8, Theorem 2, last line of statement: "is itself a tuple system" - the types do not match here; do we need to compose with the forgetful functor to make Psi Set-valued?
// ADDRESSED 31-Jul-2023

p9: there is a bit of a pile-up of lemmas here without exposition, which is not ideal from a readability point of view.
// ADDRESSED 31-Jul-2023

p13, Section 6, line 5: what does "essentially equivalent" mean, formally?
// ADDRESSED 31-Jul-2023

p13, Sec 6, line 20: "by the contravariant" -> "be the contravarant"
// ADDRESSED 31-Jul-2023


----------------------- REVIEW 3 ---------------------
SUBMISSION: 24
TITLE: Trace models of concurrent valuation algebras
AUTHORS: Nasos Evangelou-Oost, Callum Bannister, Larissa Meinicke and Ian J. Hayes

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The authors introduce Concurrent Valuation Algebras by extending ordered valuation algebras.
They present two combine operators to represent parallel and sequential products.
Overall, the paper is interesting and shows the amount of effort required to build the proofs and the formalization. It would be useful if the authors can list more details about their formalization in Isabel HOL and the challenges they faced to accomplish this. Furthermore, more details and context about the usage of these models and the motivation behind each lemma would have added to the value of the paper.

==> todo.txt <==
NOTATION:

- prime notation for two elements in the same domain, or numbered subscripts? either way, be consistent
- be consistent with order of naming traces: r,t,s
- update isabelle proofs for section 2.1 so that they only rely on a prealgebra with adjoints




----- 9 Checklist of Items to Be Sent to Your Conference Contact

• The final source files, incl. bib files, images, etc. (no older source files)
• A final PDF file corresponding exactly to the final source files.
• A license-to-publish agreement, signed by hand by the corresponding author
on behalf of all of the authors of the paper.
• A suggestion for an abbreviated running head, if appropriate.
• Information about correct representation of authors’ names, where necessary.
